Proximal Causal Learning with Kernels: Two-Stage Estimation and Moment Restriction

We address the problem of causal effect estimation in the presence of unobserved confounding, but where proxies for the latent confounder(s) are observed. We propose two kernel-based methods for nonlinear causal effect estimation in this setting: (a) a two-stage regression approach, and (b) a maximum moment restriction approach. We focus on the proximal causal learning setting, but our methods can be used to solve a wider class of inverse problems characterised by a Fredholm integral equation. In particular, we provide a unifying view of two-stage and moment restriction approaches for solving this problem in a nonlinear setting. We provide consistency guarantees for each algorithm, and we demonstrate these approaches achieve competitive results on synthetic data and data simulating a real-world task. In particular, our approach outperforms earlier methods that are not suited to leveraging proxy variables.

==> plots/MMR_plots/rbfNonLinearYFullTrain10000scaledSig2NewTestTrainsz7000/method_performance_log_datasize5000_sim_1d_no_x.txt <==
Method name: Vanilla2SLS, test mse: 1.005423301348166, causal mae: 0.14777211032633403, causal std: 0.08371657249956777, causal rel err: 1.1819320214705276
Method name: AdjustNN_W, test mse: 0.8215292894399497, causal mae: 0.2648298902083747, causal std: 0.11404324389272669, causal rel err: 8.14084842143502
Method name: mmr-proxy, expected err: 0.2660902720743116, causal mae: 0.07888679085451569, causal std: 0.05132875474885843, causal rel err: 1.7987481642969136
Method name: kpv, expected err: None, causal mae: 0.2688078886271947, causal std: 0.07518005004709735, causal rel err: 7.878199401132469
Method name: mmr-proxy, expected err: 0.2660902720743116, causal mae: 0.07888679085451569, causal std: 0.05132875474885843, causal rel err: 1.7987481642969136
Method name: kpv, expected err: None, causal mae: 0.2688078886271947, causal std: 0.07518005004709735, causal rel err: 7.878199401132469
Method name: mmr-proxy, expected err: 0.2660902720743116, causal mae: 0.07888679085451569, causal std: 0.05132875474885843, causal rel err: 1.7987481642969136
Method name: kpv, expected err: None, causal mae: 0.2688078886271947, causal std: 0.07518005004709735, causal rel err: 7.878199401132469
Method name: mmr-proxy, expected err: 0.2660902720743116, causal mae: 0.07888679085451569, causal std: 0.05132875474885843, causal rel err: 1.7987481642969136
Method name: kpv, expected err: None, causal mae: 0.2688078886271947, causal std: 0.07518005004709735, causal rel err: 7.878199401132469

